On Some Unifications Arising from the MIMO Rician Shadowed Model

This paper shows that the proposed Rician shadowed model for multi-antenna communications allows for the unification of a wide set of models, both for multiple-input multiple output (MIMO) and single-input single output (SISO) communications. The MIMO Rayleigh and MIMO Rician can be deduced from the MIMO Rician shadowed, and so their SISO counterparts. Other SISO models, besides the Rician shadowed proposed by Abdi et. al., are included in the model, such as the $\kappa$-$\mu$ defined by Yacoub, and its recent generalization, the \mbox{$\kappa$-$\mu$} shadowed model. Moreover, the SISO \mbox{$\eta$-$\mu$} and \mbox{Nakagami-$q$} models can be seen as particular cases of the MIMO Rician shadowed. The literature already presents the probability density function (pdf) of the Rician shadowed Gram channel matrix in terms of the well-known gamma-Wishart distribution. We here derive its moment generating function in a tractable form. Closed-form expressions for the cumulative distribution function and the pdf of the maximum eigenvalue are also carried out.

==> cdfTeorican2m2mu1p4tau0p1s1.dat <==
x y 
4.000000e+000  1.202844e-004 
8.000000e+000  4.291908e-003 
1.200000e+001  2.310485e-002 
1.600000e+001  6.361020e-002 
2.000000e+001  1.256850e-001 
2.400000e+001  2.044150e-001 
2.800000e+001  2.930313e-001 
3.200000e+001  3.849456e-001 
3.600000e+001  4.747980e-001 
4.000000e+001  5.587919e-001 
4.400000e+001  6.346179e-001 
4.800000e+001  7.011880e-001 
5.200000e+001  7.583169e-001 
5.600000e+001  8.064263e-001 
6.000000e+001  8.463007e-001 
6.400000e+001  8.789046e-001 
6.800000e+001  9.052537e-001 
7.200000e+001  9.263326e-001 
7.600000e+001  9.430456e-001 
8.000000e+001  9.561929e-001 
8.400000e+001  9.664630e-001 
8.800000e+001  9.744352e-001 
9.200000e+001  9.805889e-001 
9.600000e+001  9.853147e-001 
1.000000e+002  9.889271e-001 
1.040000e+002  9.916767e-001 
1.080000e+002  9.937615e-001 
1.120000e+002  9.953366e-001 
1.160000e+002  9.965227e-001 
1.200000e+002  9.974132e-001 
1.240000e+002  9.980798e-001 
1.280000e+002  9.985776e-001 
1.320000e+002  9.989484e-001 
1.360000e+002  9.992239e-001 
1.400000e+002  9.994282e-001 
1.440000e+002  9.995794e-001 
1.480000e+002  9.996911e-001 
1.520000e+002  9.997735e-001 
1.560000e+002  9.998341e-001 
1.600000e+002  9.998787e-001 
1.640000e+002  9.999114e-001 
1.680000e+002  9.999353e-001 
1.720000e+002  9.999529e-001 
1.760000e+002  9.999657e-001 
1.800000e+002  9.999751e-001 
1.840000e+002  9.999819e-001 
1.880000e+002  9.999868e-001 
1.920000e+002  9.999905e-001 
1.960000e+002  9.999931e-001 
2.000000e+002  9.999950e-001 
2.040000e+002  9.999964e-001 
2.080000e+002  9.999974e-001 
2.120000e+002  9.999981e-001 
2.160000e+002  9.999986e-001 
2.200000e+002  9.999990e-001 
2.240000e+002  9.999993e-001 
2.280000e+002  9.999995e-001 
2.320000e+002  9.999996e-001 
2.360000e+002  9.999997e-001 
2.400000e+002  9.999998e-001 
2.440000e+002  9.999999e-001 
2.480000e+002  9.999999e-001 
2.520000e+002  9.999999e-001 
2.560000e+002  9.999999e-001 
2.600000e+002  1.000000e+000 
2.640000e+002  1.000000e+000 
2.680000e+002  1.000000e+000 
2.720000e+002  1.000000e+000 
2.760000e+002  1.000000e+000 
2.800000e+002  1.000000e+000 
2.840000e+002  1.000000e+000 
2.880000e+002  1.000000e+000 
2.920000e+002  1.000000e+000 
2.960000e+002  1.000000e+000 
3.000000e+002  1.000000e+000 
3.040000e+002  1.000000e+000 
3.080000e+002  1.000000e+000 
3.120000e+002  1.000000e+000 
3.160000e+002  1.000000e+000 
3.200000e+002  1.000000e+000 


==> cdfTeorican2m2mu1p4tau0p1s1maspt.dat <==
x y 
1.000000e+000  1.172650e-008 
2.000000e+000  1.552087e-006 
3.000000e+000  2.145559e-005 
4.000000e+000  1.202844e-004 
5.000000e+000  4.175299e-004 
6.000000e+000  1.081663e-003 
7.000000e+000  2.307203e-003 
8.000000e+000  4.291908e-003 
9.000000e+000  7.219772e-003 
1.000000e+001  1.125034e-002 
1.100000e+001  1.651303e-002 
1.200000e+001  2.310485e-002 
1.300000e+001  3.109049e-002 
1.400000e+001  4.050380e-002 
1.500000e+001  5.135032e-002 
1.600000e+001  6.361020e-002 
1.700000e+001  7.724156e-002 
1.800000e+001  9.218381e-002 
1.900000e+001  1.083610e-001 
2.000000e+001  1.256850e-001 
2.100000e+001  1.440582e-001 
2.200000e+001  1.633768e-001 
2.300000e+001  1.835325e-001 
2.400000e+001  2.044150e-001 
2.500000e+001  2.259139e-001 
2.600000e+001  2.479199e-001 
2.700000e+001  2.703266e-001 
2.800000e+001  2.930313e-001 
2.900000e+001  3.159356e-001 
3.000000e+001  3.389466e-001 
3.100000e+001  3.619770e-001 
3.200000e+001  3.849456e-001 
3.300000e+001  4.077775e-001 
3.400000e+001  4.304040e-001 
3.500000e+001  4.527628e-001 
3.600000e+001  4.747980e-001 
3.700000e+001  4.964597e-001 
3.800000e+001  5.177039e-001 
3.900000e+001  5.384922e-001 
4.000000e+001  5.587919e-001 
4.100000e+001  5.785751e-001 
4.200000e+001  5.978188e-001 
4.300000e+001  6.165046e-001 
4.400000e+001  6.346179e-001 
4.500000e+001  6.521484e-001 
4.600000e+001  6.690890e-001 
4.700000e+001  6.854358e-001 
4.800000e+001  7.011880e-001 
4.900000e+001  7.163472e-001 
5.000000e+001  7.309173e-001 
5.100000e+001  7.449046e-001 
5.200000e+001  7.583169e-001 
5.300000e+001  7.711638e-001 
5.400000e+001  7.834561e-001 
5.500000e+001  7.952059e-001 
5.600000e+001  8.064263e-001 
5.700000e+001  8.171312e-001 
5.800000e+001  8.273351e-001 
5.900000e+001  8.370531e-001 
6.000000e+001  8.463007e-001 
6.100000e+001  8.550937e-001 
6.200000e+001  8.634480e-001 
6.300000e+001  8.713796e-001 
6.400000e+001  8.789046e-001 
6.500000e+001  8.860388e-001 
6.600000e+001  8.927980e-001 
6.700000e+001  8.991979e-001 
6.800000e+001  9.052537e-001 
6.900000e+001  9.109806e-001 
7.000000e+001  9.163932e-001 
7.100000e+001  9.215058e-001 
7.200000e+001  9.263326e-001 
7.300000e+001  9.308870e-001 
7.400000e+001  9.351822e-001 
7.500000e+001  9.392310e-001 
7.600000e+001  9.430456e-001 
7.700000e+001  9.466379e-001 
7.800000e+001  9.500193e-001 
7.900000e+001  9.532008e-001 
8.000000e+001  9.561929e-001 
8.100000e+001  9.590057e-001 
8.200000e+001  9.616489e-001 
8.300000e+001  9.641317e-001 
8.400000e+001  9.664630e-001 
8.500000e+001  9.686511e-001 
8.600000e+001  9.707041e-001 
8.700000e+001  9.726298e-001 
8.800000e+001  9.744352e-001 
8.900000e+001  9.761275e-001 
9.000000e+001  9.777131e-001 
9.100000e+001  9.791982e-001 
9.200000e+001  9.805889e-001 
9.300000e+001  9.818908e-001 
9.400000e+001  9.831090e-001 
9.500000e+001  9.842488e-001 
9.600000e+001  9.853147e-001 
9.700000e+001  9.863114e-001 
9.800000e+001  9.872431e-001 
9.900000e+001  9.881137e-001 
1.000000e+002  9.889271e-001 
1.010000e+002  9.896868e-001 
1.020000e+002  9.903962e-001 
1.030000e+002  9.910585e-001 
1.040000e+002  9.916767e-001 
1.050000e+002  9.922535e-001 
1.060000e+002  9.927916e-001 
1.070000e+002  9.932935e-001 
1.080000e+002  9.937615e-001 
1.090000e+002  9.941978e-001 
1.100000e+002  9.946045e-001 
1.110000e+002  9.949835e-001 
1.120000e+002  9.953366e-001 
1.130000e+002  9.956655e-001 
1.140000e+002  9.959719e-001 
1.150000e+002  9.962571e-001 
1.160000e+002  9.965227e-001 
1.170000e+002  9.967699e-001 
1.180000e+002  9.970000e-001 
1.190000e+002  9.972140e-001 
1.200000e+002  9.974132e-001 
1.210000e+002  9.975984e-001 
1.220000e+002  9.977707e-001 
1.230000e+002  9.979309e-001 
1.240000e+002  9.980798e-001 
1.250000e+002  9.982183e-001 
1.260000e+002  9.983469e-001 
1.270000e+002  9.984665e-001 
1.280000e+002  9.985776e-001 
1.290000e+002  9.986808e-001 
1.300000e+002  9.987767e-001 
1.310000e+002  9.988657e-001 
1.320000e+002  9.989484e-001 
1.330000e+002  9.990251e-001 
1.340000e+002  9.990964e-001 
1.350000e+002  9.991625e-001 
1.360000e+002  9.992239e-001 
1.370000e+002  9.992808e-001 
1.380000e+002  9.993337e-001 
1.390000e+002  9.993827e-001 
1.400000e+002  9.994282e-001 
1.410000e+002  9.994704e-001 
1.420000e+002  9.995095e-001 
1.430000e+002  9.995458e-001 
1.440000e+002  9.995794e-001 
1.450000e+002  9.996106e-001 
1.460000e+002  9.996395e-001 
1.470000e+002  9.996663e-001 
1.480000e+002  9.996911e-001 
1.490000e+002  9.997141e-001 
1.500000e+002  9.997354e-001 
1.510000e+002  9.997552e-001 
1.520000e+002  9.997735e-001 
1.530000e+002  9.997904e-001 
1.540000e+002  9.998061e-001 
1.550000e+002  9.998207e-001 
1.560000e+002  9.998341e-001 
1.570000e+002  9.998466e-001 
1.580000e+002  9.998581e-001 
1.590000e+002  9.998688e-001 
1.600000e+002  9.998787e-001 
1.610000e+002  9.998878e-001 
1.620000e+002  9.998963e-001 
1.630000e+002  9.999041e-001 
1.640000e+002  9.999114e-001 
1.650000e+002  9.999181e-001 
1.660000e+002  9.999243e-001 
1.670000e+002  9.999300e-001 
1.680000e+002  9.999353e-001 
1.690000e+002  9.999403e-001 
1.700000e+002  9.999448e-001 
1.710000e+002  9.999490e-001 
1.720000e+002  9.999529e-001 
1.730000e+002  9.999565e-001 
1.740000e+002  9.999598e-001 
1.750000e+002  9.999629e-001 
1.760000e+002  9.999657e-001 
1.770000e+002  9.999683e-001 
1.780000e+002  9.999707e-001 
1.790000e+002  9.999730e-001 
1.800000e+002  9.999751e-001 


==> cdfTeorican2m2mu1p4tau0p5s1maspt.dat <==
x y 
1.000000e+000  1.797220e-006 
2.000000e+000  2.004857e-004 
3.000000e+000  2.324550e-003 
4.000000e+000  1.089147e-002 
5.000000e+000  3.152582e-002 
6.000000e+000  6.804081e-002 
7.000000e+000  1.209503e-001 
8.000000e+000  1.877853e-001 
9.000000e+000  2.643099e-001 
1.000000e+001  3.457814e-001 
1.100000e+001  4.278486e-001 
1.200000e+001  5.070275e-001 
1.300000e+001  5.808460e-001 
1.400000e+001  6.477847e-001 
1.500000e+001  7.071164e-001 
1.600000e+001  7.587150e-001 
1.700000e+001  8.028738e-001 
1.800000e+001  8.401506e-001 
1.900000e+001  8.712481e-001 
2.000000e+001  8.969247e-001 
2.100000e+001  9.179348e-001 
2.200000e+001  9.349896e-001 
2.300000e+001  9.487358e-001 
2.400000e+001  9.597450e-001 
2.500000e+001  9.685119e-001 
2.600000e+001  9.754571e-001 
2.700000e+001  9.809333e-001 
2.800000e+001  9.852327e-001 
2.900000e+001  9.885951e-001 
3.000000e+001  9.912151e-001 
3.100000e+001  9.932499e-001 
3.200000e+001  9.948254e-001 
3.300000e+001  9.960417e-001 
3.400000e+001  9.969783e-001 
3.500000e+001  9.976976e-001 
3.600000e+001  9.982489e-001 
3.700000e+001  9.986704e-001 
3.800000e+001  9.989921e-001 
3.900000e+001  9.992371e-001 
4.000000e+001  9.994234e-001 
4.100000e+001  9.995648e-001 
4.200000e+001  9.996720e-001 
4.300000e+001  9.997530e-001 
4.400000e+001  9.998143e-001 
4.500000e+001  9.998605e-001 
4.600000e+001  9.998953e-001 
4.700000e+001  9.999216e-001 
4.800000e+001  9.999413e-001 
4.900000e+001  9.999561e-001 
5.000000e+001  9.999672e-001 
5.100000e+001  9.999755e-001 
5.200000e+001  9.999817e-001 
5.300000e+001  9.999864e-001 
5.400000e+001  9.999898e-001 
5.500000e+001  9.999924e-001 
5.600000e+001  9.999944e-001 
5.700000e+001  9.999958e-001 
5.800000e+001  9.999969e-001 
5.900000e+001  9.999977e-001 
6.000000e+001  9.999983e-001 
6.100000e+001  9.999987e-001 
6.200000e+001  9.999991e-001 
6.300000e+001  9.999993e-001 
6.400000e+001  9.999995e-001 
6.500000e+001  9.999996e-001 
6.600000e+001  9.999997e-001 
6.700000e+001  9.999998e-001 
6.800000e+001  9.999998e-001 
6.900000e+001  9.999999e-001 
7.000000e+001  9.999999e-001 
7.100000e+001  9.999999e-001 
7.200000e+001  1.000000e+000 
7.300000e+001  1.000000e+000 
7.400000e+001  1.000000e+000 
7.500000e+001  1.000000e+000 
7.600000e+001  1.000000e+000 
7.700000e+001  1.000000e+000 
7.800000e+001  1.000000e+000 
7.900000e+001  1.000000e+000 
8.000000e+001  1.000000e+000 
8.100000e+001  1.000000e+000 
8.200000e+001  1.000000e+000 
8.300000e+001  1.000000e+000 
8.400000e+001  1.000000e+000 
8.500000e+001  1.000000e+000 
8.600000e+001  1.000000e+000 
8.700000e+001  1.000000e+000 
8.800000e+001  1.000000e+000 
8.900000e+001  1.000000e+000 
9.000000e+001  1.000000e+000 
9.100000e+001  1.000000e+000 
9.200000e+001  1.000000e+000 
9.300000e+001  1.000000e+000 
9.400000e+001  1.000000e+000 
9.500000e+001  1.000000e+000 
9.600000e+001  1.000000e+000 
9.700000e+001  1.000000e+000 
9.800000e+001  1.000000e+000 
9.900000e+001  1.000000e+000 
1.000000e+002  1.000000e+000 
1.010000e+002  1.000000e+000 
1.020000e+002  1.000000e+000 
1.030000e+002  1.000000e+000 
1.040000e+002  1.000000e+000 
1.050000e+002  1.000000e+000 
1.060000e+002  1.000000e+000 
1.070000e+002  1.000000e+000 
1.080000e+002  1.000000e+000 
1.090000e+002  1.000000e+000 
1.100000e+002  1.000000e+000 
1.110000e+002  1.000000e+000 
1.120000e+002  1.000000e+000 
1.130000e+002  1.000000e+000 
1.140000e+002  1.000000e+000 
1.150000e+002  1.000000e+000 
1.160000e+002  1.000000e+000 
1.170000e+002  1.000000e+000 
1.180000e+002  1.000000e+000 
1.190000e+002  1.000000e+000 
1.200000e+002  1.000000e+000 
1.210000e+002  1.000000e+000 
1.220000e+002  1.000000e+000 
1.230000e+002  1.000000e+000 
1.240000e+002  1.000000e+000 
1.250000e+002  1.000000e+000 
1.260000e+002  1.000000e+000 
1.270000e+002  1.000000e+000 
1.280000e+002  1.000000e+000 
1.290000e+002  1.000000e+000 
1.300000e+002  1.000000e+000 
1.310000e+002  1.000000e+000 
1.320000e+002  1.000000e+000 
1.330000e+002  1.000000e+000 
1.340000e+002  1.000000e+000 
1.350000e+002  1.000000e+000 
1.360000e+002  1.000000e+000 
1.370000e+002  1.000000e+000 
1.380000e+002  1.000000e+000 
1.390000e+002  1.000000e+000 
1.400000e+002  1.000000e+000 
1.410000e+002  1.000000e+000 
1.420000e+002  1.000000e+000 
1.430000e+002  1.000000e+000 
1.440000e+002  1.000000e+000 
1.450000e+002  1.000000e+000 
1.460000e+002  1.000000e+000 
1.470000e+002  1.000000e+000 
1.480000e+002  1.000000e+000 
1.490000e+002  1.000000e+000 
1.500000e+002  1.000000e+000 
1.510000e+002  1.000000e+000 
1.520000e+002  1.000000e+000 
1.530000e+002  1.000000e+000 
1.540000e+002  1.000000e+000 
1.550000e+002  1.000000e+000 
1.560000e+002  1.000000e+000 
1.570000e+002  1.000000e+000 
1.580000e+002  1.000000e+000 
1.590000e+002  1.000000e+000 
1.600000e+002  1.000000e+000 
1.610000e+002  1.000000e+000 
1.620000e+002  1.000000e+000 
1.630000e+002  1.000000e+000 
1.640000e+002  1.000000e+000 
1.650000e+002  1.000000e+000 
1.660000e+002  1.000000e+000 
1.670000e+002  1.000000e+000 
1.680000e+002  1.000000e+000 
1.690000e+002  1.000000e+000 
1.700000e+002  1.000000e+000 
1.710000e+002  1.000000e+000 
1.720000e+002  1.000000e+000 
1.730000e+002  1.000000e+000 
1.740000e+002  1.000000e+000 
1.750000e+002  1.000000e+000 
1.760000e+002  1.000000e+000 
1.770000e+002  1.000000e+000 
1.780000e+002  1.000000e+000 
1.790000e+002  1.000000e+000 
1.800000e+002  1.000000e+000 


==> cdfTeorican3m3mu1p4tau0p5s1maspt.dat <==
x y 
1.000000e+000  2.107813e-011 
2.000000e+000  3.813898e-008 
3.000000e+000  2.243182e-006 
4.000000e+000  3.291185e-005 
5.000000e+000  2.279674e-004 
6.000000e+000  9.898179e-004 
7.000000e+000  3.132241e-003 
8.000000e+000  7.900561e-003 
9.000000e+000  1.682275e-002 
1.000000e+001  3.143972e-002 
1.100000e+001  5.301134e-002 
1.200000e+001  8.228681e-002 
1.300000e+001  1.193884e-001 
1.400000e+001  1.638138e-001 
1.500000e+001  2.145333e-001 
1.600000e+001  2.701423e-001 
1.700000e+001  3.290331e-001 
1.800000e+001  3.895560e-001 
1.900000e+001  4.501506e-001 
2.000000e+001  5.094408e-001 
2.100000e+001  5.662903e-001 
2.200000e+001  6.198272e-001 
2.300000e+001  6.694404e-001 
2.400000e+001  7.147590e-001 
2.500000e+001  7.556201e-001 
2.600000e+001  7.920311e-001 
2.700000e+001  8.241319e-001 
2.800000e+001  8.521581e-001 
2.900000e+001  8.764097e-001 
3.000000e+001  8.972240e-001 
3.100000e+001  9.149542e-001 
3.200000e+001  9.299525e-001 
3.300000e+001  9.425585e-001 
3.400000e+001  9.530906e-001 
3.500000e+001  9.618413e-001 
3.600000e+001  9.690744e-001 
3.700000e+001  9.750242e-001 
3.800000e+001  9.798962e-001 
3.900000e+001  9.838688e-001 
4.000000e+001  9.870952e-001 
4.100000e+001  9.897056e-001 
4.200000e+001  9.918102e-001 
4.300000e+001  9.935013e-001 
4.400000e+001  9.948560e-001 
4.500000e+001  9.959378e-001 
4.600000e+001  9.967993e-001 
4.700000e+001  9.974835e-001 
4.800000e+001  9.980255e-001 
4.900000e+001  9.984538e-001 
5.000000e+001  9.987915e-001 
5.100000e+001  9.990572e-001 
5.200000e+001  9.992657e-001 
5.300000e+001  9.994291e-001 
5.400000e+001  9.995568e-001 
5.500000e+001  9.996565e-001 
5.600000e+001  9.997342e-001 
5.700000e+001  9.997945e-001 
5.800000e+001  9.998414e-001 
5.900000e+001  9.998778e-001 
6.000000e+001  9.999059e-001 
6.100000e+001  9.999277e-001 
6.200000e+001  9.999445e-001 
6.300000e+001  9.999574e-001 
6.400000e+001  9.999674e-001 
6.500000e+001  9.999750e-001 
6.600000e+001  9.999809e-001 
6.700000e+001  9.999854e-001 
6.800000e+001  9.999889e-001 
6.900000e+001  9.999915e-001 
7.000000e+001  9.999935e-001 
7.100000e+001  9.999951e-001 
7.200000e+001  9.999963e-001 
7.300000e+001  9.999972e-001 
7.400000e+001  9.999978e-001 
7.500000e+001  9.999984e-001 
7.600000e+001  9.999988e-001 
7.700000e+001  9.999991e-001 
7.800000e+001  9.999993e-001 
7.900000e+001  9.999995e-001 
8.000000e+001  9.999996e-001 
8.100000e+001  9.999997e-001 
8.200000e+001  9.999998e-001 
8.300000e+001  9.999998e-001 
8.400000e+001  9.999999e-001 
8.500000e+001  9.999999e-001 
8.600000e+001  9.999999e-001 
8.700000e+001  9.999999e-001 
8.800000e+001  1.000000e+000 
8.900000e+001  1.000000e+000 
9.000000e+001  1.000000e+000 
9.100000e+001  1.000000e+000 
9.200000e+001  1.000000e+000 
9.300000e+001  1.000000e+000 
9.400000e+001  1.000000e+000 
9.500000e+001  1.000000e+000 
9.600000e+001  1.000000e+000 
9.700000e+001  1.000000e+000 
9.800000e+001  1.000000e+000 
9.900000e+001  1.000000e+000 
1.000000e+002  1.000000e+000 
1.010000e+002  1.000000e+000 
1.020000e+002  1.000000e+000 
1.030000e+002  1.000000e+000 
1.040000e+002  1.000000e+000 
1.050000e+002  1.000000e+000 
1.060000e+002  1.000000e+000 
1.070000e+002  1.000000e+000 
1.080000e+002  1.000000e+000 
1.090000e+002  1.000000e+000 
1.100000e+002  1.000000e+000 
1.110000e+002  1.000000e+000 
1.120000e+002  1.000000e+000 
1.130000e+002  1.000000e+000 
1.140000e+002  1.000000e+000 
1.150000e+002  1.000000e+000 
1.160000e+002  1.000000e+000 
1.170000e+002  1.000000e+000 
1.180000e+002  1.000000e+000 
1.190000e+002  1.000000e+000 
1.200000e+002  1.000000e+000 
1.210000e+002  1.000000e+000 
1.220000e+002  1.000000e+000 
1.230000e+002  1.000000e+000 
1.240000e+002  1.000000e+000 
1.250000e+002  1.000000e+000 
1.260000e+002  1.000000e+000 
1.270000e+002  1.000000e+000 
1.280000e+002  1.000000e+000 
1.290000e+002  1.000000e+000 
1.300000e+002  1.000000e+000 
1.310000e+002  1.000000e+000 
1.320000e+002  1.000000e+000 
1.330000e+002  1.000000e+000 
1.340000e+002  1.000000e+000 
1.350000e+002  1.000000e+000 
1.360000e+002  1.000000e+000 
1.370000e+002  1.000000e+000 
1.380000e+002  1.000000e+000 
1.390000e+002  1.000000e+000 
1.400000e+002  1.000000e+000 
1.410000e+002  1.000000e+000 
1.420000e+002  1.000000e+000 
1.430000e+002  1.000000e+000 
1.440000e+002  1.000000e+000 
1.450000e+002  1.000000e+000 
1.460000e+002  1.000000e+000 
1.470000e+002  1.000000e+000 
1.480000e+002  1.000000e+000 
1.490000e+002  1.000000e+000 
1.500000e+002  1.000000e+000 
1.510000e+002  1.000000e+000 
1.520000e+002  1.000000e+000 
1.530000e+002  1.000000e+000 
1.540000e+002  1.000000e+000 
1.550000e+002  1.000000e+000 
1.560000e+002  1.000000e+000 
1.570000e+002  1.000000e+000 
1.580000e+002  1.000000e+000 
1.590000e+002  1.000000e+000 
1.600000e+002  1.000000e+000 
1.610000e+002  1.000000e+000 
1.620000e+002  1.000000e+000 
1.630000e+002  1.000000e+000 
1.640000e+002  1.000000e+000 
1.650000e+002  1.000000e+000 
1.660000e+002  1.000000e+000 
1.670000e+002  1.000000e+000 
1.680000e+002  1.000000e+000 
1.690000e+002  1.000000e+000 
1.700000e+002  1.000000e+000 
1.710000e+002  1.000000e+000 
1.720000e+002  1.000000e+000 
1.730000e+002  1.000000e+000 
1.740000e+002  1.000000e+000 
1.750000e+002  1.000000e+000 
1.760000e+002  1.000000e+000 
1.770000e+002  1.000000e+000 
1.780000e+002  1.000000e+000 
1.790000e+002  1.000000e+000 
1.800000e+002  1.000000e+000 


==> cdfTeorican3m3mu1p4tau0p5s2.dat <==
x y 
4.000000e+000  2.107813e-011 
8.000000e+000  3.813898e-008 
1.200000e+001  2.243182e-006 
1.600000e+001  3.291185e-005 
2.000000e+001  2.279674e-004 
2.400000e+001  9.898179e-004 
2.800000e+001  3.132241e-003 
3.200000e+001  7.900561e-003 
3.600000e+001  1.682275e-002 
4.000000e+001  3.143972e-002 
4.400000e+001  5.301134e-002 
4.800000e+001  8.228681e-002 
5.200000e+001  1.193884e-001 
5.600000e+001  1.638138e-001 
6.000000e+001  2.145333e-001 
6.400000e+001  2.701423e-001 
6.800000e+001  3.290331e-001 
7.200000e+001  3.895560e-001 
7.600000e+001  4.501506e-001 
8.000000e+001  5.094408e-001 
8.400000e+001  5.662903e-001 
8.800000e+001  6.198272e-001 
9.200000e+001  6.694404e-001 
9.600000e+001  7.147590e-001 
1.000000e+002  7.556201e-001 
1.040000e+002  7.920311e-001 
1.080000e+002  8.241319e-001 
1.120000e+002  8.521581e-001 
1.160000e+002  8.764097e-001 
1.200000e+002  8.972240e-001 
1.240000e+002  9.149542e-001 
1.280000e+002  9.299525e-001 
1.320000e+002  9.425585e-001 
1.360000e+002  9.530906e-001 
1.400000e+002  9.618413e-001 
1.440000e+002  9.690744e-001 
1.480000e+002  9.750242e-001 
1.520000e+002  9.798962e-001 
1.560000e+002  9.838688e-001 
1.600000e+002  9.870952e-001 
1.640000e+002  9.897056e-001 
1.680000e+002  9.918102e-001 
1.720000e+002  9.935013e-001 
1.760000e+002  9.948560e-001 
1.800000e+002  9.959378e-001 
1.840000e+002  9.967993e-001 
1.880000e+002  9.974835e-001 
1.920000e+002  9.980255e-001 
1.960000e+002  9.984538e-001 
2.000000e+002  9.987915e-001 
2.040000e+002  9.990572e-001 
2.080000e+002  9.992657e-001 
2.120000e+002  9.994291e-001 
2.160000e+002  9.995568e-001 
2.200000e+002  9.996565e-001 
2.240000e+002  9.997342e-001 
2.280000e+002  9.997945e-001 
2.320000e+002  9.998414e-001 
2.360000e+002  9.998778e-001 
2.400000e+002  9.999059e-001 
2.440000e+002  9.999277e-001 
2.480000e+002  9.999445e-001 
2.520000e+002  9.999574e-001 
2.560000e+002  9.999674e-001 
2.600000e+002  9.999750e-001 
2.640000e+002  9.999809e-001 
2.680000e+002  9.999854e-001 
2.720000e+002  9.999889e-001 
2.760000e+002  9.999915e-001 
2.800000e+002  9.999935e-001 
2.840000e+002  9.999951e-001 
2.880000e+002  9.999963e-001 
2.920000e+002  9.999972e-001 
2.960000e+002  9.999978e-001 
3.000000e+002  9.999984e-001 
3.040000e+002  9.999988e-001 
3.080000e+002  9.999991e-001 
3.120000e+002  9.999993e-001 
3.160000e+002  9.999995e-001 
3.200000e+002  9.999996e-001 


==> cdfn2m2p4tau0p1s1menospt.dat <==
x y 
7.500000e+000  3.229500e-003 
1.250000e+001  2.673900e-002 
1.750000e+001  8.440900e-002 
2.250000e+001  1.733890e-001 
2.750000e+001  2.820675e-001 
3.250000e+001  3.964950e-001 
3.750000e+001  5.070065e-001 
4.250000e+001  6.074095e-001 
4.750000e+001  6.933195e-001 
5.250000e+001  7.648175e-001 
5.750000e+001  8.224275e-001 
6.250000e+001  8.676010e-001 
6.750000e+001  9.023670e-001 
7.250000e+001  9.286465e-001 
7.750000e+001  9.483770e-001 
8.250000e+001  9.629630e-001 
8.750000e+001  9.736585e-001 
9.250000e+001  9.813235e-001 
9.750000e+001  9.868855e-001 
1.025000e+002  9.907770e-001 
1.075000e+002  9.935080e-001 
1.125000e+002  9.954850e-001 
1.175000e+002  9.968875e-001 
1.225000e+002  9.978440e-001 
1.275000e+002  9.985115e-001 
1.325000e+002  9.989895e-001 
1.375000e+002  9.993115e-001 
1.425000e+002  9.995280e-001 
1.475000e+002  9.996745e-001 
1.525000e+002  9.997655e-001 
1.575000e+002  9.998415e-001 
1.625000e+002  9.998985e-001 
1.675000e+002  9.999340e-001 
1.725000e+002  9.999590e-001 
1.775000e+002  9.999690e-001 
1.825000e+002  9.999780e-001 
1.875000e+002  9.999845e-001 
1.925000e+002  9.999885e-001 
1.975000e+002  9.999940e-001 
2.025000e+002  9.999955e-001 
2.075000e+002  9.999965e-001 
2.125000e+002  9.999980e-001 
2.175000e+002  9.999980e-001 
2.225000e+002  9.999980e-001 
2.275000e+002  1.000000e+000 
2.325000e+002  1.000000e+000 
2.375000e+002  1.000000e+000 
2.425000e+002  1.000000e+000 
2.475000e+002  1.000000e+000 
2.525000e+002  1.000000e+000 
2.575000e+002  1.000000e+000 
2.625000e+002  1.000000e+000 
2.675000e+002  1.000000e+000 
2.725000e+002  1.000000e+000 
2.775000e+002  1.000000e+000 
2.825000e+002  1.000000e+000 
2.875000e+002  1.000000e+000 
2.925000e+002  1.000000e+000 
2.975000e+002  1.000000e+000 
3.025000e+002  1.000000e+000 
3.075000e+002  1.000000e+000 
3.125000e+002  1.000000e+000 
3.175000e+002  1.000000e+000 
3.225000e+002  1.000000e+000 
3.275000e+002  1.000000e+000 
3.325000e+002  1.000000e+000 
3.375000e+002  1.000000e+000 
3.425000e+002  1.000000e+000 
3.475000e+002  1.000000e+000 
3.525000e+002  1.000000e+000 
3.575000e+002  1.000000e+000 
3.625000e+002  1.000000e+000 
3.675000e+002  1.000000e+000 
3.725000e+002  1.000000e+000 
3.775000e+002  1.000000e+000 
3.825000e+002  1.000000e+000 
3.875000e+002  1.000000e+000 
3.925000e+002  1.000000e+000 
3.975000e+002  1.000000e+000 
4.025000e+002  1.000000e+000 
4.075000e+002  1.000000e+000 
4.125000e+002  1.000000e+000 
4.175000e+002  1.000000e+000 
4.225000e+002  1.000000e+000 
4.275000e+002  1.000000e+000 
4.325000e+002  1.000000e+000 
4.375000e+002  1.000000e+000 
4.425000e+002  1.000000e+000 
4.475000e+002  1.000000e+000 
4.525000e+002  1.000000e+000 
4.575000e+002  1.000000e+000 
4.625000e+002  1.000000e+000 
4.675000e+002  1.000000e+000 
4.725000e+002  1.000000e+000 
4.775000e+002  1.000000e+000 
4.825000e+002  1.000000e+000 
4.875000e+002  1.000000e+000 
4.925000e+002  1.000000e+000 
4.975000e+002  1.000000e+000 
5.025000e+002  1.000000e+000 


==> cdfn2m2p4tau0p5s1menospt.dat <==
x y 
7.500000e+000  1.528005e-001 
1.250000e+001  5.444760e-001 
1.750000e+001  8.221555e-001 
2.250000e+001  9.420990e-001 
2.750000e+001  9.831545e-001 
3.250000e+001  9.955015e-001 
3.750000e+001  9.988610e-001 
4.250000e+001  9.997310e-001 
4.750000e+001  9.999365e-001 
5.250000e+001  9.999860e-001 
5.750000e+001  9.999975e-001 
6.250000e+001  9.999995e-001 
6.750000e+001  1.000000e+000 
7.250000e+001  1.000000e+000 
7.750000e+001  1.000000e+000 
8.250000e+001  1.000000e+000 
8.750000e+001  1.000000e+000 
9.250000e+001  1.000000e+000 
9.750000e+001  1.000000e+000 
1.025000e+002  1.000000e+000 
1.075000e+002  1.000000e+000 
1.125000e+002  1.000000e+000 
1.175000e+002  1.000000e+000 
1.225000e+002  1.000000e+000 
1.275000e+002  1.000000e+000 
1.325000e+002  1.000000e+000 
1.375000e+002  1.000000e+000 
1.425000e+002  1.000000e+000 
1.475000e+002  1.000000e+000 
1.525000e+002  1.000000e+000 
1.575000e+002  1.000000e+000 
1.625000e+002  1.000000e+000 
1.675000e+002  1.000000e+000 
1.725000e+002  1.000000e+000 
1.775000e+002  1.000000e+000 
1.825000e+002  1.000000e+000 
1.875000e+002  1.000000e+000 
1.925000e+002  1.000000e+000 
1.975000e+002  1.000000e+000 
2.025000e+002  1.000000e+000 
2.075000e+002  1.000000e+000 
2.125000e+002  1.000000e+000 
2.175000e+002  1.000000e+000 
2.225000e+002  1.000000e+000 
2.275000e+002  1.000000e+000 
2.325000e+002  1.000000e+000 
2.375000e+002  1.000000e+000 
2.425000e+002  1.000000e+000 
2.475000e+002  1.000000e+000 
2.525000e+002  1.000000e+000 
2.575000e+002  1.000000e+000 
2.625000e+002  1.000000e+000 
2.675000e+002  1.000000e+000 
2.725000e+002  1.000000e+000 
2.775000e+002  1.000000e+000 
2.825000e+002  1.000000e+000 
2.875000e+002  1.000000e+000 
2.925000e+002  1.000000e+000 
2.975000e+002  1.000000e+000 
3.025000e+002  1.000000e+000 
3.075000e+002  1.000000e+000 
3.125000e+002  1.000000e+000 
3.175000e+002  1.000000e+000 
3.225000e+002  1.000000e+000 
3.275000e+002  1.000000e+000 
3.325000e+002  1.000000e+000 
3.375000e+002  1.000000e+000 
3.425000e+002  1.000000e+000 
3.475000e+002  1.000000e+000 
3.525000e+002  1.000000e+000 
3.575000e+002  1.000000e+000 
3.625000e+002  1.000000e+000 
3.675000e+002  1.000000e+000 
3.725000e+002  1.000000e+000 
3.775000e+002  1.000000e+000 
3.825000e+002  1.000000e+000 
3.875000e+002  1.000000e+000 
3.925000e+002  1.000000e+000 
3.975000e+002  1.000000e+000 
4.025000e+002  1.000000e+000 
4.075000e+002  1.000000e+000 
4.125000e+002  1.000000e+000 
4.175000e+002  1.000000e+000 
4.225000e+002  1.000000e+000 
4.275000e+002  1.000000e+000 
4.325000e+002  1.000000e+000 
4.375000e+002  1.000000e+000 
4.425000e+002  1.000000e+000 
4.475000e+002  1.000000e+000 
4.525000e+002  1.000000e+000 
4.575000e+002  1.000000e+000 
4.625000e+002  1.000000e+000 
4.675000e+002  1.000000e+000 
4.725000e+002  1.000000e+000 
4.775000e+002  1.000000e+000 
4.825000e+002  1.000000e+000 
4.875000e+002  1.000000e+000 
4.925000e+002  1.000000e+000 
4.975000e+002  1.000000e+000 
5.025000e+002  1.000000e+000 


==> cdfn3m3p4tau0p5s1menospt.dat <==
x y 
7.500000e+000  5.089500e-003 
1.250000e+001  9.979350e-002 
1.750000e+001  3.587620e-001 
2.250000e+001  6.449095e-001 
2.750000e+001  8.386975e-001 
3.250000e+001  9.364995e-001 
3.750000e+001  9.776015e-001 
4.250000e+001  9.926875e-001 
4.750000e+001  9.978000e-001 
5.250000e+001  9.993615e-001 
5.750000e+001  9.998145e-001 
6.250000e+001  9.999515e-001 
6.750000e+001  9.999895e-001 
7.250000e+001  9.999990e-001 
7.750000e+001  1.000000e+000 
8.250000e+001  1.000000e+000 
8.750000e+001  1.000000e+000 
9.250000e+001  1.000000e+000 
9.750000e+001  1.000000e+000 
1.025000e+002  1.000000e+000 
1.075000e+002  1.000000e+000 
1.125000e+002  1.000000e+000 
1.175000e+002  1.000000e+000 
1.225000e+002  1.000000e+000 
1.275000e+002  1.000000e+000 
1.325000e+002  1.000000e+000 
1.375000e+002  1.000000e+000 
1.425000e+002  1.000000e+000 
1.475000e+002  1.000000e+000 
1.525000e+002  1.000000e+000 
1.575000e+002  1.000000e+000 
1.625000e+002  1.000000e+000 
1.675000e+002  1.000000e+000 
1.725000e+002  1.000000e+000 
1.775000e+002  1.000000e+000 
1.825000e+002  1.000000e+000 
1.875000e+002  1.000000e+000 
1.925000e+002  1.000000e+000 
1.975000e+002  1.000000e+000 
2.025000e+002  1.000000e+000 
2.075000e+002  1.000000e+000 
2.125000e+002  1.000000e+000 
2.175000e+002  1.000000e+000 
2.225000e+002  1.000000e+000 
2.275000e+002  1.000000e+000 
2.325000e+002  1.000000e+000 
2.375000e+002  1.000000e+000 
2.425000e+002  1.000000e+000 
2.475000e+002  1.000000e+000 
2.525000e+002  1.000000e+000 
2.575000e+002  1.000000e+000 
2.625000e+002  1.000000e+000 
2.675000e+002  1.000000e+000 
2.725000e+002  1.000000e+000 
2.775000e+002  1.000000e+000 
2.825000e+002  1.000000e+000 
2.875000e+002  1.000000e+000 
2.925000e+002  1.000000e+000 
2.975000e+002  1.000000e+000 
3.025000e+002  1.000000e+000 
3.075000e+002  1.000000e+000 
3.125000e+002  1.000000e+000 
3.175000e+002  1.000000e+000 
3.225000e+002  1.000000e+000 
3.275000e+002  1.000000e+000 
3.325000e+002  1.000000e+000 
3.375000e+002  1.000000e+000 
3.425000e+002  1.000000e+000 
3.475000e+002  1.000000e+000 
3.525000e+002  1.000000e+000 
3.575000e+002  1.000000e+000 
3.625000e+002  1.000000e+000 
3.675000e+002  1.000000e+000 
3.725000e+002  1.000000e+000 
3.775000e+002  1.000000e+000 
3.825000e+002  1.000000e+000 
3.875000e+002  1.000000e+000 
3.925000e+002  1.000000e+000 
3.975000e+002  1.000000e+000 
4.025000e+002  1.000000e+000 
4.075000e+002  1.000000e+000 
4.125000e+002  1.000000e+000 
4.175000e+002  1.000000e+000 
4.225000e+002  1.000000e+000 
4.275000e+002  1.000000e+000 
4.325000e+002  1.000000e+000 
4.375000e+002  1.000000e+000 
4.425000e+002  1.000000e+000 
4.475000e+002  1.000000e+000 
4.525000e+002  1.000000e+000 
4.575000e+002  1.000000e+000 
4.625000e+002  1.000000e+000 
4.675000e+002  1.000000e+000 
4.725000e+002  1.000000e+000 
4.775000e+002  1.000000e+000 
4.825000e+002  1.000000e+000 
4.875000e+002  1.000000e+000 
4.925000e+002  1.000000e+000 
4.975000e+002  1.000000e+000 
5.025000e+002  1.000000e+000 


==> cdfn3m3p4tau0p5s2menospt.dat <==
x y 
7.500000e+000  0.000000e+000 
1.250000e+001  6.000000e-006 
1.750000e+001  8.050000e-005 
2.250000e+001  6.005000e-004 
2.750000e+001  2.685500e-003 
3.250000e+001  8.676500e-003 
3.750000e+001  2.144100e-002 
4.250000e+001  4.388600e-002 
4.750000e+001  7.785250e-002 
5.250000e+001  1.242755e-001 
5.750000e+001  1.819475e-001 
6.250000e+001  2.487170e-001 
6.750000e+001  3.217225e-001 
7.250000e+001  3.972695e-001 
7.750000e+001  4.728760e-001 
8.250000e+001  5.458220e-001 
8.750000e+001  6.137230e-001 
9.250000e+001  6.760525e-001 
9.750000e+001  7.311195e-001 
1.025000e+002  7.791435e-001 
1.075000e+002  8.204090e-001 
1.125000e+002  8.553340e-001 
1.175000e+002  8.847740e-001 
1.225000e+002  9.088375e-001 
1.275000e+002  9.283300e-001 
1.325000e+002  9.441860e-001 
1.375000e+002  9.567710e-001 
1.425000e+002  9.666200e-001 
1.475000e+002  9.743300e-001 
1.525000e+002  9.804750e-001 
1.575000e+002  9.851345e-001 
1.625000e+002  9.888110e-001 
1.675000e+002  9.915795e-001 
1.725000e+002  9.937010e-001 
1.775000e+002  9.953165e-001 
1.825000e+002  9.965475e-001 
1.875000e+002  9.974380e-001 
1.925000e+002  9.981125e-001 
1.975000e+002  9.986365e-001 
2.025000e+002  9.989945e-001 
2.075000e+002  9.992635e-001 
2.125000e+002  9.994705e-001 
2.175000e+002  9.996095e-001 
2.225000e+002  9.997135e-001 
2.275000e+002  9.997925e-001 
2.325000e+002  9.998630e-001 
2.375000e+002  9.998945e-001 
2.425000e+002  9.999295e-001 
2.475000e+002  9.999470e-001 
2.525000e+002  9.999625e-001 
2.575000e+002  9.999740e-001 
2.625000e+002  9.999825e-001 
2.675000e+002  9.999880e-001 
2.725000e+002  9.999910e-001 
2.775000e+002  9.999930e-001 
2.825000e+002  9.999940e-001 
2.875000e+002  9.999970e-001 
2.925000e+002  9.999975e-001 
2.975000e+002  9.999985e-001 
3.025000e+002  9.999985e-001 
3.075000e+002  9.999985e-001 
3.125000e+002  9.999990e-001 
3.175000e+002  9.999990e-001 
3.225000e+002  9.999995e-001 
3.275000e+002  1.000000e+000 
3.325000e+002  1.000000e+000 
3.375000e+002  1.000000e+000 
3.425000e+002  1.000000e+000 
3.475000e+002  1.000000e+000 
3.525000e+002  1.000000e+000 
3.575000e+002  1.000000e+000 
3.625000e+002  1.000000e+000 
3.675000e+002  1.000000e+000 
3.725000e+002  1.000000e+000 
3.775000e+002  1.000000e+000 
3.825000e+002  1.000000e+000 
3.875000e+002  1.000000e+000 
3.925000e+002  1.000000e+000 
3.975000e+002  1.000000e+000 
4.025000e+002  1.000000e+000 
4.075000e+002  1.000000e+000 
4.125000e+002  1.000000e+000 
4.175000e+002  1.000000e+000 
4.225000e+002  1.000000e+000 
4.275000e+002  1.000000e+000 
4.325000e+002  1.000000e+000 
4.375000e+002  1.000000e+000 
4.425000e+002  1.000000e+000 
4.475000e+002  1.000000e+000 
4.525000e+002  1.000000e+000 
4.575000e+002  1.000000e+000 
4.625000e+002  1.000000e+000 
4.675000e+002  1.000000e+000 
4.725000e+002  1.000000e+000 
4.775000e+002  1.000000e+000 
4.825000e+002  1.000000e+000 
4.875000e+002  1.000000e+000 
4.925000e+002  1.000000e+000 
4.975000e+002  1.000000e+000 
5.025000e+002  1.000000e+000 


==> pdfTeorican2m100mu1p4kappa10s1.dat <==
x y 
5.000000e-001  2.685125e-013 
1.000000e+000  6.851883e-011 
1.500000e+000  2.062546e-009 
2.000000e+000  2.472206e-008 
2.500000e+000  1.745343e-007 
3.000000e+000  8.684623e-007 
3.500000e+000  3.361373e-006 
4.000000e+000  1.075184e-005 
4.500000e+000  2.958649e-005 
5.000000e+000  7.204105e-005 
5.500000e+000  1.584497e-004 
6.000000e+000  3.197408e-004 
6.500000e+000  5.991867e-004 
7.000000e+000  1.052849e-003 
7.500000e+000  1.748227e-003 
8.000000e+000  2.760855e-003 
8.500000e+000  4.168972e-003 
9.000000e+000  6.046669e-003 
9.500000e+000  8.456283e-003 
1.000000e+001  1.144090e-002 
1.050000e+001  1.501790e-002 
1.100000e+001  1.917433e-002 
1.150000e+001  2.386469e-002 
1.200000e+001  2.901137e-002 
1.250000e+001  3.450767e-002 
1.300000e+001  4.022319e-002 
1.350000e+001  4.601081e-002 
1.400000e+001  5.171485e-002 
1.450000e+001  5.717945e-002 
1.500000e+001  6.225664e-002 
1.550000e+001  6.681344e-002 
1.600000e+001  7.073759e-002 
1.650000e+001  7.394168e-002 
1.700000e+001  7.636548e-002 
1.750000e+001  7.797661e-002 
1.800000e+001  7.876972e-002 
1.850000e+001  7.876436e-002 
1.900000e+001  7.800185e-002 
1.950000e+001  7.654157e-002 
2.000000e+001  7.445681e-002 
2.050000e+001  7.183061e-002 
2.100000e+001  6.875174e-002 
2.150000e+001  6.531095e-002 
2.200000e+001  6.159780e-002 
2.250000e+001  5.769794e-002 
2.300000e+001  5.369098e-002 
2.350000e+001  4.964895e-002 
2.400000e+001  4.563529e-002 
2.450000e+001  4.170428e-002 
2.500000e+001  3.790098e-002 
2.550000e+001  3.426138e-002 
2.600000e+001  3.081294e-002 
2.650000e+001  2.757525e-002 
2.700000e+001  2.456083e-002 
2.750000e+001  2.177602e-002 
2.800000e+001  1.922193e-002 
2.850000e+001  1.689527e-002 
2.900000e+001  1.478926e-002 
2.950000e+001  1.289438e-002 
3.000000e+001  1.119914e-002 
3.050000e+001  9.690641e-003 
3.100000e+001  8.355174e-003 
3.150000e+001  7.178642e-003 
3.200000e+001  6.146943e-003 
3.250000e+001  5.246265e-003 
3.300000e+001  4.463314e-003 
3.350000e+001  3.785480e-003 
3.400000e+001  3.200950e-003 
3.450000e+001  2.698782e-003 
3.500000e+001  2.268937e-003 
3.550000e+001  1.902287e-003 
3.600000e+001  1.590599e-003 
3.650000e+001  1.326499e-003 
3.700000e+001  1.103427e-003 
3.750000e+001  9.155861e-004 
3.800000e+001  7.578797e-004 
3.850000e+001  6.258536e-004 
3.900000e+001  5.156337e-004 
3.950000e+001  4.238673e-004 
4.000000e+001  3.476652e-004 


==> pdfTeorican2m10mu1p4kappa10s1.dat <==
x y 
5.000000e-001  2.444411e-011 
1.000000e+000  3.556687e-009 
1.500000e+000  6.683355e-008 
2.000000e+000  5.351235e-007 
2.500000e+000  2.660091e-006 
3.000000e+000  9.721966e-006 
3.500000e+000  2.861524e-005 
4.000000e+000  7.166644e-005 
4.500000e+000  1.583092e-004 
5.000000e+000  3.161930e-004 
5.500000e+000  5.813592e-004 
6.000000e+000  9.972627e-004 
6.500000e+000  1.612608e-003 
7.000000e+000  2.478163e-003 
7.500000e+000  3.642874e-003 
8.000000e+000  5.149702e-003 
8.500000e+000  7.031627e-003 
9.000000e+000  9.308246e-003 
9.500000e+000  1.198327e-002 
1.000000e+001  1.504316e-002 
1.050000e+001  1.845698e-002 
1.100000e+001  2.217735e-002 
1.150000e+001  2.614254e-002 
1.200000e+001  3.027926e-002 
1.250000e+001  3.450607e-002 
1.300000e+001  3.873707e-002 
1.350000e+001  4.288556e-002 
1.400000e+001  4.686755e-002 
1.450000e+001  5.060486e-002 
1.500000e+001  5.402773e-002 
1.550000e+001  5.707672e-002 
1.600000e+001  5.970417e-002 
1.650000e+001  6.187485e-002 
1.700000e+001  6.356616e-002 
1.750000e+001  6.476775e-002 
1.800000e+001  6.548079e-002 
1.850000e+001  6.571684e-002 
1.900000e+001  6.549652e-002 
1.950000e+001  6.484807e-002 
2.000000e+001  6.380577e-002 
2.050000e+001  6.240841e-002 
2.100000e+001  6.069786e-002 
2.150000e+001  5.871765e-002 
2.200000e+001  5.651179e-002 
2.250000e+001  5.412368e-002 
2.300000e+001  5.159522e-002 
2.350000e+001  4.896611e-002 
2.400000e+001  4.627325e-002 
2.450000e+001  4.355036e-002 
2.500000e+001  4.082773e-002 
2.550000e+001  3.813207e-002 
2.600000e+001  3.548647e-002 
2.650000e+001  3.291052e-002 
2.700000e+001  3.042038e-002 
2.750000e+001  2.802901e-002 
2.800000e+001  2.574637e-002 
2.850000e+001  2.357974e-002 
2.900000e+001  2.153393e-002 
2.950000e+001  1.961162e-002 
3.000000e+001  1.781357e-002 
3.050000e+001  1.613897e-002 
3.100000e+001  1.458566e-002 
3.150000e+001  1.315035e-002 
3.200000e+001  1.182888e-002 
3.250000e+001  1.061642e-002 
3.300000e+001  9.507601e-003 
3.350000e+001  8.496737e-003 
3.400000e+001  7.577917e-003 
3.450000e+001  6.745136e-003 
3.500000e+001  5.992395e-003 
3.550000e+001  5.313780e-003 
3.600000e+001  4.703525e-003 
3.650000e+001  4.156068e-003 
3.700000e+001  3.666085e-003 
3.750000e+001  3.228521e-003 
3.800000e+001  2.838609e-003 
3.850000e+001  2.491881e-003 
3.900000e+001  2.184173e-003 
3.950000e+001  1.911623e-003 
4.000000e+001  1.670665e-003 


==> pdfTeorican2m2mu1p4kappa10s1.dat <==
x y 
5.000000e-001  1.087243e-008 
1.000000e+000  9.137917e-007 
1.500000e+000  1.036599e-005 
2.000000e+000  5.212657e-005 
2.500000e+000  1.686493e-004 
3.000000e+000  4.143813e-004 
3.500000e+000  8.446305e-004 
4.000000e+000  1.505323e-003 
4.500000e+000  2.426459e-003 
5.000000e+000  3.619709e-003 
5.500000e+000  5.079258e-003 
6.000000e+000  6.784663e-003 
6.500000e+000  8.704559e-003 
7.000000e+000  1.080045e-002 
7.500000e+000  1.303008e-002 
8.000000e+000  1.535019e-002 
8.500000e+000  1.771863e-002 
9.000000e+000  2.009582e-002 
9.500000e+000  2.244573e-002 
1.000000e+001  2.473647e-002 
1.050000e+001  2.694048e-002 
1.100000e+001  2.903463e-002 
1.150000e+001  3.100000e-002 
1.200000e+001  3.282172e-002 
1.250000e+001  3.448863e-002 
1.300000e+001  3.599293e-002 
1.350000e+001  3.732984e-002 
1.400000e+001  3.849724e-002 
1.450000e+001  3.949531e-002 
1.500000e+001  4.032622e-002 
1.550000e+001  4.099382e-002 
1.600000e+001  4.150332e-002 
1.650000e+001  4.186107e-002 
1.700000e+001  4.207431e-002 
1.750000e+001  4.215095e-002 
1.800000e+001  4.209939e-002 
1.850000e+001  4.192834e-002 
1.900000e+001  4.164673e-002 
1.950000e+001  4.126351e-002 
2.000000e+001  4.078759e-002 
2.050000e+001  4.022778e-002 
2.100000e+001  3.959263e-002 
2.150000e+001  3.889046e-002 
2.200000e+001  3.812925e-002 
2.250000e+001  3.731666e-002 
2.300000e+001  3.645993e-002 
2.350000e+001  3.556593e-002 
2.400000e+001  3.464111e-002 
2.450000e+001  3.369149e-002 
2.500000e+001  3.272270e-002 
2.550000e+001  3.173993e-002 
2.600000e+001  3.074796e-002 
2.650000e+001  2.975120e-002 
2.700000e+001  2.875365e-002 
2.750000e+001  2.775895e-002 
2.800000e+001  2.677038e-002 
2.850000e+001  2.579088e-002 
2.900000e+001  2.482307e-002 
2.950000e+001  2.386928e-002 
3.000000e+001  2.293154e-002 
3.050000e+001  2.201163e-002 
3.100000e+001  2.111107e-002 
3.150000e+001  2.023114e-002 
3.200000e+001  1.937294e-002 
3.250000e+001  1.853734e-002 
3.300000e+001  1.772504e-002 
3.350000e+001  1.693660e-002 
3.400000e+001  1.617239e-002 
3.450000e+001  1.543267e-002 
3.500000e+001  1.471756e-002 
3.550000e+001  1.402710e-002 
3.600000e+001  1.336118e-002 
3.650000e+001  1.271966e-002 
3.700000e+001  1.210228e-002 
3.750000e+001  1.150872e-002 
3.800000e+001  1.093862e-002 
3.850000e+001  1.039154e-002 
3.900000e+001  9.867013e-003 
3.950000e+001  9.364533e-003 
4.000000e+001  8.883561e-003 


==> pdfTeorican2m4mu1p4kappa10s1.dat <==
x y 
5.000000e-001  7.781052e-010 
1.000000e+000  8.047480e-008 
1.500000e+000  1.111800e-006 
2.000000e+000  6.739713e-006 
2.500000e+000  2.602378e-005 
3.000000e+000  7.556362e-005 
3.500000e+000  1.802717e-004 
4.000000e+000  3.725388e-004 
4.500000e+000  6.900030e-004 
5.000000e+000  1.172400e-003 
5.500000e+000  1.858043e-003 
6.000000e+000  2.780446e-003 
6.500000e+000  3.965461e-003 
7.000000e+000  5.429189e-003 
7.500000e+000  7.176756e-003 
8.000000e+000  9.201951e-003 
8.500000e+000  1.148765e-002 
9.000000e+000  1.400685e-002 
9.500000e+000  1.672421e-002 
1.000000e+001  1.959786e-002 
1.050000e+001  2.258137e-002 
1.100000e+001  2.562573e-002 
1.150000e+001  2.868122e-002 
1.200000e+001  3.169909e-002 
1.250000e+001  3.463305e-002 
1.300000e+001  3.744045e-002 
1.350000e+001  4.008319e-002 
1.400000e+001  4.252838e-002 
1.450000e+001  4.474871e-002 
1.500000e+001  4.672263e-002 
1.550000e+001  4.843432e-002 
1.600000e+001  4.987350e-002 
1.650000e+001  5.103506e-002 
1.700000e+001  5.191870e-002 
1.750000e+001  5.252837e-002 
1.800000e+001  5.287180e-002 
1.850000e+001  5.295987e-002 
1.900000e+001  5.280613e-002 
1.950000e+001  5.242622e-002 
2.000000e+001  5.183734e-002 
2.050000e+001  5.105783e-002 
2.100000e+001  5.010671e-002 
2.150000e+001  4.900326e-002 
2.200000e+001  4.776676e-002 
2.250000e+001  4.641613e-002 
2.300000e+001  4.496972e-002 
2.350000e+001  4.344512e-002 
2.400000e+001  4.185898e-002 
2.450000e+001  4.022692e-002 
2.500000e+001  3.856343e-002 
2.550000e+001  3.688180e-002 
2.600000e+001  3.519415e-002 
2.650000e+001  3.351138e-002 
2.700000e+001  3.184319e-002 
2.750000e+001  3.019812e-002 
2.800000e+001  2.858362e-002 
2.850000e+001  2.700604e-002 
2.900000e+001  2.547078e-002 
2.950000e+001  2.398225e-002 
3.000000e+001  2.254405e-002 
3.050000e+001  2.115896e-002 
3.100000e+001  1.982905e-002 
3.150000e+001  1.855573e-002 
3.200000e+001  1.733984e-002 
3.250000e+001  1.618170e-002 
3.300000e+001  1.508119e-002 
3.350000e+001  1.403778e-002 
3.400000e+001  1.305062e-002 
3.450000e+001  1.211855e-002 
3.500000e+001  1.124020e-002 
3.550000e+001  1.041398e-002 
3.600000e+001  9.638154e-003 
3.650000e+001  8.910867e-003 
3.700000e+001  8.230169e-003 
3.750000e+001  7.594049e-003 
3.800000e+001  7.000458e-003 
3.850000e+001  6.447332e-003 
3.900000e+001  5.932608e-003 
3.950000e+001  5.454242e-003 
4.000000e+001  5.010220e-003 


==> pdfTeorican2m50mu1p4kappa10s1.dat <==
x y 
5.000000e-001  5.439778e-013 
1.000000e+000  1.260345e-010 
1.500000e+000  3.507657e-009 
2.000000e+000  3.937214e-008 
2.500000e+000  2.627955e-007 
3.000000e+000  1.245493e-006 
3.500000e+000  4.618999e-006 
4.000000e+000  1.422617e-005 
4.500000e+000  3.785014e-005 
5.000000e+000  8.942489e-005 
5.500000e+000  1.914281e-004 
6.000000e+000  3.769776e-004 
6.500000e+000  6.910615e-004 
7.000000e+000  1.190367e-003 
7.500000e+000  1.941339e-003 
8.000000e+000  3.016382e-003 
8.500000e+000  4.488408e-003 
9.000000e+000  6.424252e-003 
9.500000e+000  8.877681e-003 
1.000000e+001  1.188280e-002 
1.050000e+001  1.544866e-002 
1.100000e+001  1.955571e-002 
1.150000e+001  2.415445e-002 
1.200000e+001  2.916652e-002 
1.250000e+001  3.448801e-002 
1.300000e+001  3.999468e-002 
1.350000e+001  4.554852e-002 
1.400000e+001  5.100514e-002 
1.450000e+001  5.622125e-002 
1.500000e+001  6.106171e-002 
1.550000e+001  6.540567e-002 
1.600000e+001  6.915151e-002 
1.650000e+001  7.222025e-002 
1.700000e+001  7.455753e-002 
1.750000e+001  7.613406e-002 
1.800000e+001  7.694478e-002 
1.850000e+001  7.700702e-002 
1.900000e+001  7.635771e-002 
1.950000e+001  7.505007e-002 
2.000000e+001  7.315006e-002 
2.050000e+001  7.073266e-002 
2.100000e+001  6.787833e-002 
2.150000e+001  6.466977e-002 
2.200000e+001  6.118900e-002 
2.250000e+001  5.751498e-002 
2.300000e+001  5.372161e-002 
2.350000e+001  4.987636e-002 
2.400000e+001  4.603921e-002 
2.450000e+001  4.226214e-002 
2.500000e+001  3.858891e-002 
2.550000e+001  3.505518e-002 
2.600000e+001  3.168883e-002 
2.650000e+001  2.851055e-002 
2.700000e+001  2.553445e-002 
2.750000e+001  2.276885e-002 
2.800000e+001  2.021703e-002 
2.850000e+001  1.787803e-002 
2.900000e+001  1.574741e-002 
2.950000e+001  1.381795e-002 
3.000000e+001  1.208029e-002 
3.050000e+001  1.052357e-002 
3.100000e+001  9.135861e-003 
3.150000e+001  7.904671e-003 
3.200000e+001  6.817272e-003 
3.250000e+001  5.861009e-003 
3.300000e+001  5.023537e-003 
3.350000e+001  4.293000e-003 
3.400000e+001  3.658163e-003 
3.450000e+001  3.108502e-003 
3.500000e+001  2.634262e-003 
3.550000e+001  2.226478e-003 
3.600000e+001  1.876982e-003 
3.650000e+001  1.578388e-003 
3.700000e+001  1.324059e-003 
3.750000e+001  1.108072e-003 
3.800000e+001  9.251697e-004 
3.850000e+001  7.707129e-004 
3.900000e+001  6.406273e-004 
3.950000e+001  5.313526e-004 
4.000000e+001  4.397914e-004 


==> pdfTeorican3m3mu1p4tau0p5s2.dat <==
x y 
3.000000e+000  3.117425e-012 
6.000000e+000  3.253399e-009 
9.000000e+000  1.454984e-007 
1.200000e+001  1.806579e-006 
1.500000e+001  1.118195e-005 
1.800000e+001  4.476521e-005 
2.100000e+001  1.331521e-004 
2.400000e+001  3.195874e-004 
2.700000e+001  6.526845e-004 
3.000000e+001  1.175829e-003 
3.300000e+001  1.916963e-003 
3.600000e+001  2.881735e-003 
3.900000e+001  4.051357e-003 
4.200000e+001  5.384963e-003 
4.500000e+001  6.825210e-003 
4.800000e+001  8.305523e-003 
5.100000e+001  9.757488e-003 
5.400000e+001  1.111728e-002 
5.700000e+001  1.233051e-002 
6.000000e+001  1.335524e-002 
6.300000e+001  1.416327e-002 
6.600000e+001  1.474004e-002 
6.900000e+001  1.508335e-002 
7.200000e+001  1.520150e-002 
7.500000e+001  1.511103e-002 
7.800000e+001  1.483439e-002 
8.100000e+001  1.439776e-002 
8.400000e+001  1.382909e-002 
8.700000e+001  1.315653e-002 
9.000000e+001  1.240712e-002 
9.300000e+001  1.160591e-002 
9.600000e+001  1.077538e-002 
9.900000e+001  9.935015e-003 
1.020000e+002  9.101276e-003 
1.050000e+002  8.287576e-003 
1.080000e+002  7.504462e-003 
1.110000e+002  6.759860e-003 
1.140000e+002  6.059360e-003 
1.170000e+002  5.406533e-003 
1.200000e+002  4.803245e-003 
1.230000e+002  4.249963e-003 
1.260000e+002  3.746032e-003 
1.290000e+002  3.289934e-003 
1.320000e+002  2.879508e-003 
1.350000e+002  2.512143e-003 
1.380000e+002  2.184936e-003 
1.410000e+002  1.894826e-003 
1.440000e+002  1.638700e-003 
1.470000e+002  1.413473e-003 
1.500000e+002  1.216154e-003 
1.530000e+002  1.043886e-003 
1.560000e+002  8.939813e-004 
1.590000e+002  7.639402e-004 
1.620000e+002  6.514592e-004 
1.650000e+002  5.544353e-004 
1.680000e+002  4.709631e-004 
1.710000e+002  3.993278e-004 
1.740000e+002  3.379956e-004 
1.770000e+002  2.856023e-004 
1.800000e+002  2.409406e-004 
1.830000e+002  2.029473e-004 
1.860000e+002  1.706894e-004 
1.890000e+002  1.433522e-004 
1.920000e+002  1.202262e-004 
1.950000e+002  1.006960e-004 
1.980000e+002  8.422965e-005 
2.010000e+002  7.036813e-005 
2.040000e+002  5.871702e-005 
2.070000e+002  4.893803e-005 
2.100000e+002  4.074179e-005 
2.130000e+002  3.388135e-005 
2.160000e+002  2.814643e-005 
2.190000e+002  2.335836e-005 
2.220000e+002  1.936563e-005 
2.250000e+002  1.604000e-005 
2.280000e+002  1.327311e-005 
2.310000e+002  1.097360e-005 
2.340000e+002  9.064514e-006 
2.370000e+002  7.481183e-006 
2.400000e+002  6.169312e-006 


==> pdfTeoricanAlouni.dat <==
x y 
5.000000e-001  1.205938e-013 
1.000000e+000  3.444354e-011 
1.500000e+000  1.134928e-009 
2.000000e+000  1.466382e-008 
2.500000e+000  1.103433e-007 
3.000000e+000  5.801656e-007 
3.500000e+000  2.356409e-006 
4.000000e+000  7.864824e-006 
4.500000e+000  2.247559e-005 
5.000000e+000  5.660484e-005 
5.500000e+000  1.283228e-004 
6.000000e+000  2.660865e-004 
6.500000e+000  5.110087e-004 
7.000000e+000  9.179760e-004 
7.500000e+000  1.554988e-003 
8.000000e+000  2.500309e-003 
8.500000e+000  3.837381e-003 
9.000000e+000  5.647825e-003 
9.500000e+000  8.003243e-003 
1.000000e+001  1.095677e-002 
1.050000e+001  1.453543e-002 
1.100000e+001  1.873427e-002 
1.150000e+001  2.351304e-002 
1.200000e+001  2.879577e-002 
1.250000e+001  3.447347e-002 
1.300000e+001  4.040943e-002 
1.350000e+001  4.644681e-002 
1.400000e+001  5.241747e-002 
1.450000e+001  5.815155e-002 
1.500000e+001  6.348657e-002 
1.550000e+001  6.827576e-002 
1.600000e+001  7.239475e-002 
1.650000e+001  7.574646e-002 
1.700000e+001  7.826399e-002 
1.750000e+001  7.991151e-002 
1.800000e+001  8.068338e-002 
1.850000e+001  8.060180e-002 
1.900000e+001  7.971325e-002 
1.950000e+001  7.808419e-002 
2.000000e+001  7.579637e-002 
2.050000e+001  7.294205e-002 
2.100000e+001  6.961933e-002 
2.150000e+001  6.592807e-002 
2.200000e+001  6.196616e-002 
2.250000e+001  5.782658e-002 
2.300000e+001  5.359504e-002 
2.350000e+001  4.934839e-002 
2.400000e+001  4.515353e-002 
2.450000e+001  4.106696e-002 
2.500000e+001  3.713475e-002 
2.550000e+001  3.339292e-002 
2.600000e+001  2.986805e-002 
2.650000e+001  2.657822e-002 
2.700000e+001  2.353389e-002 
2.750000e+001  2.073903e-002 
2.800000e+001  1.819213e-002 
2.850000e+001  1.588726e-002 
2.900000e+001  1.381498e-002 
2.950000e+001  1.196327e-002 
3.000000e+001  1.031827e-002 
3.050000e+001  8.864985e-003 
3.100000e+001  7.587800e-003 
3.150000e+001  6.471000e-003 
3.200000e+001  5.499113e-003 
3.250000e+001  4.657207e-003 
3.300000e+001  3.931096e-003 
3.350000e+001  3.307492e-003 
3.400000e+001  2.774089e-003 
3.450000e+001  2.319619e-003 
3.500000e+001  1.933854e-003 
3.550000e+001  1.607592e-003 
3.600000e+001  1.332621e-003 
3.650000e+001  1.101660e-003 
3.700000e+001  9.082999e-004 
3.750000e+001  7.469310e-004 
3.800000e+001  6.126738e-004 
3.850000e+001  5.013057e-004 
3.900000e+001  4.091910e-004 
3.950000e+001  3.332149e-004 
4.000000e+001  2.707208e-004 


==> pdfn3m3p4tau0p5s2.dat <==
x y 
5.000000e+000  0.000000e+000 
1.000000e+001  6.000000e-007 
1.500000e+001  1.440000e-005 
2.000000e+001  1.054000e-004 
2.500000e+001  4.268000e-004 
3.000000e+001  1.209200e-003 
3.500000e+001  2.539800e-003 
4.000000e+001  4.469400e-003 
4.500000e+001  6.757400e-003 
5.000000e+001  9.284800e-003 
5.500000e+001  1.150660e-002 
6.000000e+001  1.341460e-002 
6.500000e+001  1.458140e-002 
7.000000e+001  1.511160e-002 
7.500000e+001  1.506580e-002 
8.000000e+001  1.458340e-002 
8.500000e+001  1.361120e-002 
9.000000e+001  1.247940e-002 
9.500000e+001  1.103580e-002 
1.000000e+002  9.623200e-003 
1.050000e+002  8.214400e-003 
1.100000e+002  7.034400e-003 
1.150000e+002  5.866800e-003 
1.200000e+002  4.817600e-003 
1.250000e+002  3.903800e-003 
1.300000e+002  3.146600e-003 
1.350000e+002  2.516600e-003 
1.400000e+002  1.987200e-003 
1.450000e+002  1.571000e-003 
1.500000e+002  1.228000e-003 
1.550000e+002  9.394000e-004 
1.600000e+002  7.122000e-004 
1.650000e+002  5.744000e-004 
1.700000e+002  4.124000e-004 
1.750000e+002  3.258000e-004 
1.800000e+002  2.484000e-004 

